Human Iris Recognition in Post-mortem Subjects: Study and Database

This paper presents a unique study of post-mortem human iris recognition and the first known to us database of near-infrared and visible-light iris images of deceased humans collected up to almost 17 days after death. We used four different iris recognition methods to analyze the dynamics of iris quality decay in short-term comparisons (samples collected up to 60 hours after death) and long-term comparisons (for samples acquired up to 407 hours after demise). This study shows that post-mortem iris recognition is possible and occasionally works even 17 days after death. These conclusions contradict a promulgated rumor that iris is unusable shortly after decease. We make this dataset publicly available to let others verify our findings and to research new aspects of this important and unfamiliar topic. We are not aware of any earlier papers offering post-mortem human iris images and such comprehensive analysis employing four different matchers.

==> rebuttal.txt <==
We would like to thank all the reviewers for their remarks.

Rev. 1: 

We will add information about the age and gender of the deceased.

We did not intend to condemn what Daugman said about opacification and pupil dilation as part of the interview with him was mentioned as an example of common belief related to post-mortem iris recognition. The opacification issue is neither dismissed nor confirmed as a decisive factor in Section 3. Depending on the phenomenon’s scale, as well as other accompanying factors, it is more or less likely to play a vital role in false non-matches. Our observations do not allow to confirm that severe pupil dilation is present after demise, hence we did not confirm the fears about pupil dilation in the paper. The so called 'cadaveric position' is usually very close to what can be observed in living individuals: the pupils are mid-dilated, i.e., neither excessively dilated nor constricted. However, we understand (and we apologize for) our mangled writing. The paper will be carefully rephrased in the aforementioned parts to avoid a condemning appearance and contradictions.

Rev. 2: 

We will add information about the place and reason of death, age, gender and data collection (single-session images were acquired in separate presentations, as recommended by ISO/IEC 19795-2, i.e., the camera was moved away from the subject and positioned again in the next acquisition).

As it would be difficult to obtain pre-mortem iris scans and then obtain post-mortem iris scans from the same individuals (mostly due to ethical concerns), the approximation used in this work is based on the assumption that iris scans obtained shortly after death would not differ much from those obtained pre-mortem. We will state this clearly in the place where scenarios such as `victim identification’ or ‘using irises from dead people to login’ are mentioned.

The SDK and camera used in this research were closed products with no detailed information about the implemented liveness test. Apparently, if there was any liveness test active in this product, it was not based on pupil dynamics, as we were able to acquire images for eyes with static pupils. The paper will be updated to explain this better.

Rev. 3: Thank you for such a favorable review.

Rev. 4: 

Certainly, the aim of the paper was not to suggest an iris as the preferred post-mortem biometrics. The primary goal was an experimental study presenting dynamics of post-mortem changes to the iris and the resulting accuracy of automatic iris recognition. The paper will be updated to explain its main goal with a better wording.

There are, however, several scenarios in which we might think of iris as a better modality in post-mortem recognition, e.g., cases in which fingerprints are not available (e.g., victims with severed hands or fingers, individuals with deliberately altered fingerprints), or when the iris has already been a preferred biometric modality for the deceased person.
